A study on Matrix Element corrections in inclusive Z/ gamma* production at LHC as implemented in PYTHIA, HERWIG, ALPGEN and SHERPA

We study Matrix Element corrections as implemented in four popular event generators for hadron collisions. We compare PYTHIA, HERWIG, ALPGEN and SHERPA in the Z/gamma* inclusive production at LHC. PYTHIA and HERWIG are able to correct the first emission from the shower taking the Matrix Element calculation for one additional parton into account. SHERPA and ALPGEN are able to take into account Matrix Element corrections not only for one, but rather for several hard emissions from the incoming partons. This can be done at the price of introducing a separation cut to distinguish a Matrix Element and a Parton Shower populated regions. In this paper we check the effect of Matrix Element corrections in PYTHIA and HERWIG and we check that results from these two generators are consistent. Then we turn to SHERPA and ALPGEN, that implement two different methods to match Matrix Element calculations and Parton Shower. If we constraint them so that no more than one parton can emerge from the Matrix Element calculations they should both give results similar to PYTHIA and HERWIG. In other words PYTHIA and HERWIG provide us with the correct reference to spot possible issues with the matching prescriptions implemented in SHERPA and ALPGEN. We also check to what extent the dependency on the Matrix Element - Parton Shower separation cut is canceled in these two generators.

==> wclog_2009.03.24.txt <==
 6442 total


==> wclog_2009.03.25.txt <==
 6442 total

